The Scaled Relative Graph of a Linear Operator

The scaled relative graph (SRG) of an operator is a subset of the complex plane. It captures several salient features of an operator, such as contractiveness, and can be used to reveal the geometric nature of many of the inequality based arguments used in the convergence analyses of fixed point iterations. In this paper we show that the SRG of a linear operator can be determined from the numerical range of a closely related linear operator. Furthermore we demonstrate that the SRG of a linear operator has a range of spectral and convexity properties, and satisfies an analogue of Hildebrant's theorem.

==> data/example1hullspectrum.csv <==
x,y
0.370039475052563,1.09112363597172
0.999999999999999,0
2.25992104989487,0
0.370039475052563,1.09112363597172


==> data/example1spectrum.csv <==
x,y
0.370039475052563,1.09112363597172
0.370039475052563,-1.09112363597172
0.999999999999999,0
2.25992104989487,0


==> data/example1srg.csv <==
x,y
2.25545468318787,1.05559551561005
2.22191703235459,1.12582691905195
2.18063410840268,1.20229331718491
2.12991864365303,1.28502544580199
2.06787779770644,1.37363300235091
1.99253836211141,1.46710425158736
1.90209643980028,1.5635946631332
1.79532311392941,1.66027374478555
1.67210710865131,1.75334566876342
1.53401262667906,1.83837544493737
1.38460671395107,1.91097954678893
1.22927035259465,1.9677497815436
1.07437364718831,2.00706145578802
0.926043916398763,2.0293742907453
0.789031378231855,2.03688100879918
0.666118295671715,2.03272395767073
0.558173475257484,2.02017849644678
0.464632040025671,2.00209470796197
0.384090255532171,1.98066371568676
0.314803487793261,1.95742118293755
0.255014203597216,1.93336606777017
0.203126365704006,1.90910589522467
0.157773719754425,1.88498426874353
0.117827045102272,1.86117710469303
0.0823720749417578,1.83775915459221
0.0506768842125108,1.81474740334239
0.0221584608989334,1.79212819746728
-0.00364726275297389,1.76987359256168
-0.0271105462298587,1.74795083414586
-0.0485281571307715,1.72632759016599
-0.0681394447502004,1.70497461934423
-0.0861389025109194,1.68386693100959
-0.102685922428294,1.66298408557354
-0.117912347678193,1.64231002842156
-0.131928317694001,1.62183269091162
-0.144826796961416,1.60154349465572
-0.156687091571776,1.58143683609903
-0.167577587536429,1.56150959290283
-0.17755789001895,1.54176067261003
-0.186680500371649,1.52219061185472
-0.194992135570749,1.50280122748386
-0.202534770086094,1.48359531725665
-0.209346461575111,1.46457640597172
-0.215462007629324,1.44574853215495
-0.220913470029317,1.42711607034082
-0.225730594748923,1.40868358421255
-0.229941149665082,1.39045570626028
-0.233571197105584,1.37243704007308
-0.23664531464976,1.35463208184496
-0.239186774722001,1.33704515811625
-0.241217691285485,1.31968037717643
-0.242759140203384,1.3025415919164
-0.243831258473521,1.28563237223751
-0.244453326473673,1.26895598540272
-0.244643836512782,1.25251538295676
-0.244420550318036,1.23631319304987
-0.243800547560525,1.22035171717806
-0.242800267103162,1.20463293050624
-0.241435542320842,1.18915848507108
-0.239721631576417,1.17392971527245
-0.237673244723023,1.15894764515762
-0.235304566332697,1.14421299708361
-0.232629276214357,1.12972620141253
-0.229660567674424,1.11548740695312
-0.226411163885052,1.10149649191217
-0.222893332654047,1.08775307516133
-0.219118899833445,1.07425652766087
-0.215099261557819,1.06100598391202
-0.210845395466418,1.04800035333463
-0.206367871033425,1.03523833148829
-0.201676859106588,1.02271841107246
-0.196782140735014,1.01043889265561
-0.191693115351095,0.998397895095392
-0.18641880835864,0.986593365621322
-0.180967878168599,0.975023089559011
-0.175348622714907,0.96368469968113
-0.169568985475357,0.952575685174638
-0.163636561015902,0.941693400217122
-0.157558600070877,0.931035072157371
-0.15134201416627,0.920597809296529
-0.144993379788044,0.910378608266776
-0.13851894209254,0.900374361004332
-0.131924618150895,0.89058186131285
-0.125215999714271,0.880997811012096
-0.118398355481191,0.871618825665137
-0.111476632842444,0.862441439875219
-0.104455459072722,0.853462112141124
-0.0973391419312821,0.844677229257042
-0.090131669626408,0.836083110239892
-0.0828367100901839,0.827676009763632
-0.0754576095009783,0.819452121076246
-0.0679973899809603,0.811407578370959
-0.060458746384834,0.803538458578504
-0.0528440420836429,0.79584078254217
-0.0451553036338207,0.788310515531503
-0.0373942142065276,0.780943567044108
-0.0295621056355536,0.773735789837643
-0.0216599489235282,0.766682978125801
-0.0136883430257124,0.759780864862604
-0.00564750170813173,0.7530251180285
0.00246276174788194,0.746411335819274
0.0106430522495897,0.739935040624423
0.018894413289151,0.733591671665031
0.02721835034749,0.727376576141903
0.0356168576537944,0.721284998722378
0.044092448682796,0.715312069168267
0.0526481908062522,0.70945278787718
0.0612877445480341,0.70370200907442
0.0700154079217299,0.698054421351878
0.0788361663524826,0.692504525203177
0.0877557486963725,0.687046607149691
0.0967806898646488,0.681674709989265
0.105918400527716,0.67638259862751
0.115177244303003,0.671163720869955
0.124566622705459,0.666011162461695
0.134097067937824,0.66091759556012
0.143780343291437,0.655875219717361
0.153629550480085,0.650875694335916
0.163659242591541,0.645910061450141
0.173885540454142,0.64096865758901
0.184326249005302,0.636041013409955
0.195000968627496,0.631115739787531
0.20593119428512,0.626180399136379
0.21714039254638,0.621221361007246
0.228654043107486,0.616223641505833
0.240499627180215,0.611170726969217
0.252706540052152,0.606044383756968
0.265305899399512,0.600824458182999
0.278330214849734,0.595488673781672
0.291812878495977,0.590012437543374
0.305787431646168,0.584368672724904
0.320286561708644,0.578527703481928
0.335340787092566,0.572457225769577
0.350976800252041,0.566122409122976
0.367215462737496,0.559486183724355
0.384069484134505,0.552509774229789
0.401540870257775,0.545153542647111
0.419618292857627,0.53737819264234
0.438274606298904,0.529146362348775
0.457464802941527,0.520424588807595
0.477124739464862,0.511185564990017
0.49717096009004,0.501410536333097
0.517501872708949,0.49109161143071
0.538000395790204,0.480233710301162
0.558538002031646,0.468855863811468
0.578979873534926,0.4569916232174
0.599190700120649,0.444688439510543
0.619040543155329,0.432006011551706
0.638410180317089,0.419013749533428
0.657195442606402,0.405787621902451
0.675310226539079,0.392406722826129
0.692688067772573,0.378949902867611
0.709282351862084,0.365492754593645
0.725065379794209,0.352105156975088
0.740026585260528,0.338849481806243
0.754170219700924,0.325779473023917
0.76751279401222,0.312939739207244
0.780080511000438,0.300365755683707
0.791906857398855,0.288084253857122
0.803030461375135,0.276113876038815
0.813493268458797,0.26446598739584
0.823339048773252,0.253145556398314
0.832612221255915,0.242152036594476
0.841356964343571,0.231480202575675
0.849616574858624,0.221120909969349
0.857433035037841,0.211061762633031
0.864846749652621,0.201287680007696
0.871896419329242,0.191781364273935
0.878619021325483,0.182523671126947
0.885049874402545,0.17349389023531
0.891222769608972,0.164669942293272
0.897170153552247,0.156028499437889
0.902923355012071,0.147545035000926
0.908512849583808,0.139193807330178
0.913968560529904,0.130947780900203
0.9193201973,0.122778486234053
0.924597636425065,0.11465581832841
0.929831352892632,0.106547771338677
0.935052913897663,0.0984201052462918
0.940295551309719,0.0902359381057205
0.945594834637328,0.0819552552773462
0.950989473126703,0.0735343248633624
0.956522284442941,0.064925006530156
0.962241378839287,0.0560739393311684
0.968201622706451,0.0469215936156798
0.974466465012033,0.0374011736605317
0.981110235708688,0.0274373631104697
0.988221058151501,0.0169449177819908
0.995904559191179,0.00582713515280232
1.00428861126909,0.00602572428276501
1.01352939838181,0.0187379072886435
1.02381915418276,0.0324492335511969
1.03539595525141,0.0473152270715791
1.04855592041041,0.0635054055203735
1.06366797642989,0.0811982313384691
1.08119083051128,0.100570365410505
1.10169064882319,0.121776719441227
1.12585574509614,0.144916565475165
1.15450085153155,0.169980294628467
1.1885481549193,0.196772879895098
1.22896650261125,0.224816410817887
1.27664833466363,0.253248275180981
1.33221425998698,0.280753461699131
1.39576625062223,0.30558914975628
1.46665875139128,0.325754737622381
1.54339402804979,0.339309672556523
1.62373002512583,0.344757007040179
1.70500175611869,0.341350595789609
1.78455117571559,0.329206161147225
1.86011391395632,0.309192401519796
1.93005251830083,0.282675845030358
1.99341159932875,0.251230454737962
2.0498387525956,0.216397961691242
2.09943883516268,0.179535211715604
2.14261804157232,0.141744588139821
2.17995044299992,0.103864498895131
2.21207875183448,0.066494541685944
2.23964831415152,0.030035607040954
2.26326779799646,0.00526753140643964
2.28348897795376,0.0392876296117007
2.30079902844495,0.0719829467002542
2.31562036656688,0.103372123579646
2.32831462932608,0.133515259955234
2.33918858649914,0.162500113594177
2.34850065672918,0.19043232693321
2.35646727150213,0.21742872024551
2.36326869629415,0.243612871247023
2.36905413757422,0.269112377384511
2.37394608909072,0.294057348843831
2.3780439361818,0.318579802670739
2.38142686597192,0.342813723314883
2.38415613898257,0.36689562685711
2.38627677287288,0.39096551997712
2.38781867694835,0.415168184626521
2.38879725951449,0.439654748803539
2.38921351032551,0.464584525290174
2.38905353746539,0.490127115355554
2.38828751146277,0.516464784043359
2.38686793820134,0.543795117628884
2.38472714473166,0.572333970944173
2.38177381658518,0.602318699862142
2.37788836966275,0.63401164755917
2.37291687252414,0.667703804424581
2.36666315540313,0.703718478247928
2.35887865293924,0.742414674388819
2.3492494373632,0.784189665998062
2.3373798297352,0.829479889467841
2.32277197599516,0.878758770572927
2.30480093521763,0.932529295149403
2.28268532268663,0.991307999743707
2.25545468318787,1.05559551561005


==> example1.csv <==
x,y
-3.9461700649785,2.90163484707408
-4,2.82842712474619
-4.0508699538883,2.75359119106419
-4.09872573259454,2.67728533362977
-4.14352393575728,2.59966922870384
-4.18523187496376,2.52090306383337
-4.22382741134262,2.44114668802504
-4.25929871774098,2.36055879748237
-4.29164397155323,2.27929616400362
-4.32087098492122,2.1975129121435
-4.34699677951766,2.11535985020021
-4.3700471134514,2.03298385902664
-4.3900559680069,1.95052734160561
-4.40706500195107,1.86812773529822
-4.42112298102899,1.78591708769052
-4.43228519003388,1.70402169604412
-4.44061283449739,1.6225618095138
-4.44617243861537,1.54165139254358
-4.44903524552613,1.46139794719238
-4.44927662550437,1.3819023915819
-4.4469754970444,1.30325899119946
-4.44221376519639,1.22555533942675
-4.43507578090294,1.14887238339779
-4.42564782447257,1.07328449111117
-4.41401761573474,0.998859555624212
-4.40027385285381,0.92565913213383
-4.38450578124744,0.853738603790941
-4.36680279356172,0.783147372192938
-4.34725406120523,0.713929068645313
-4.32594819754051,0.646121782467821
-4.30297295247438,0.579758302834568
-4.27841493787805,0.514866370875792
-4.25235938300418,0.451468939021078
-4.22488991884672,0.389584434827737
-4.19608839021223,0.329227026799968
-4.1660346941299,0.270406889973533
-4.13480664312403,0.213130469296925
-4.10247985180073,0.15740073908863
-4.06912764515584,0.103217457095978
-4.03482098699432,0.0505774118958294
-3.99962842685329,0.000525337400148124
-3.96361606384418,0.0500992299679637
-3.92684752586606,0.0981549813566217
-3.88938396269288,0.144705371221247
-3.851284051498,0.18976504118402
-3.8126040134465,0.233350302986162
-3.77339764006055,0.275478957059804
-3.73371632814002,0.316170121536516
-3.69360912210053,0.355444071616568
-3.65312276267175,0.39332208915263
-3.61230174097888,0.429826322237973
-3.57118835710974,0.464979654537508
-3.52982278234638,0.498805584058503
-3.48824312431464,0.531328111025389
-3.44648549437657,0.562571634495312
-3.40458407665748,0.592560857336357
-3.36257119816421,0.621320699174305
-3.32047739951048,0.648876216909923
-3.27833150582142,0.675252532404305
-3.2361606974415,0.700474766932413
-3.1939905801178,0.724567982009105
-3.15184525437508,0.747557126199948
-3.10974738383922,0.769466987538456
-3.06771826230276,0.7903221511832
-3.02577787935923,0.810146961961318
-2.98394498446398,0.828965491458356
-2.94223714930517,0.846801509330157
-2.90067082839393,0.863678458526968
-2.8592614178039,0.879619434135943
-2.81802331200915,0.894647165563859
-2.77696995878716,0.908784001797443
-2.73611391216748,0.922051899494085
-2.69546688342032,0.934472413670876
-2.65503979008969,0.946066690774666
-2.61484280308585,0.95685546392992
-2.5748853918594,0.966859050175013
-2.53517636768667,0.976097349510482
-2.49572392510076,0.984589845595697
-2.45653568150813,0.992355607941758
-2.41761871503331,0.999413295460138
-2.37897960063751,1.00578116123698
-2.34062444455875,1.01147705841288
-2.30255891712208,1.01651844705738
-2.26478828396975,1.02092240193616
-2.22731743576059,1.02470562107666
-2.190150916388,1.02788443504568
-2.15329294976515,1.03047481685897
-2.11674746522457,1.03249239244936
-2.08051812157822,1.03395245162545
-2.04460832988225,1.0348699594581
-2.00902127494864,1.03525956803644
-1.97375993564395,1.03513562853918
-1.93882710401297,1.03451220357061
-1.90422540326247,1.0334030797136
-1.86995730463797,1.03182178025443
-1.83602514322347,1.02978157803638
-1.80243113269152,1.02729550840064
-1.76917737902811,1.0243763821743
-1.73626589325418,1.02103679866558
-1.70369860316268,1.01728915862728
-1.67147736408728,1.01314567714893
-1.63960396871643,1.00861839643772
-1.6080801559634,1.00371919844767
-1.57690761890094,0.998459817315074
-1.54608801176655,0.992851851556895
-1.51562295604243,0.986906775987088
-1.48551404561208,0.980635953303735
-1.45576285099428,0.974050645297849
-1.42637092265349,0.967162023632311
-1.39733979338515,0.959981180137078
-1.36867097977374,0.952519136564439
-1.34036598272159,0.944786853745805
-1.31242628704684,0.936795240089329
-1.2848533601503,0.928555159355894
-1.25764864975267,0.920077437649389
-1.23081358070607,0.911372869556233
-1.20434955088717,0.902452223368678
-1.17825792618316,0.893326245326698
-1.15254003458673,0.884005662814472
-1.12719715942175,0.874501186449601
-1.102230531728,0.864823511006494
-1.07764132184044,0.854983315119854
-1.05343063020663,0.844991259720065
-1.02959947749452,0.834857985159596
-1.00614879405225,0.824594106998303
-0.983079408791316,0.814210210425917
-0.96039203757452,0.803716843311795
-0.938087271200225,0.793124507885518
-0.916165563084719,0.782443651066575
-0.894627216754027,0.771684653477553
-0.873472373265703,0.760857817192273
-0.85270099868935,0.749973352288295
-0.832312871781636,0.73904136229169
-0.812307571997004,0.728071828620446
-0.792684467979147,0.717074594151312
-0.773442706679826,0.706059346052396
-0.754581203251131,0.695035598040297
-0.736098631854074,0.684012672235284
-0.717993417520807,0.672999680800688
-0.700263729199245,0.662005507562673
-0.682907474097943,0.651038789813663
-0.665922293435369,0.640107900506377
-0.649305559681694,0.629220931045575
-0.633054375363112,0.618385674881034
-0.617165573478669,0.607609612097764
-0.601635719558264,0.596899895188329
-0.586461115368193,0.586263336177315
-0.571637804247934,0.575706395249908
-0.557161578039232,0.565235171015512
-0.543027985546714,0.554855392513943
-0.529232342448404,0.544572413046422
-0.515769742555489,0.534391205887057
-0.502635070303674,0.524316361903421
-0.489823014343892,0.51435208908776
-0.477328082088348,0.504502213974004
-0.465144615059003,0.49477018489078
-0.453266804879771,0.485159076977374
-0.441688709750846,0.475671598868724
-0.430404271243827,0.466310100937308
-0.419407331259187,0.45707658496451
-0.408691648993194,0.447972715101852
-0.39825091776921,0.438999829973513
-0.38807878159804,0.430158955765673
-0.37816885134337,0.42145082014543
-0.36851472038091,0.412875866852037
-0.359109979653315,0.404434270805901
-0.349948232036852,0.396125953585635
-0.341023105949931,0.387950599130508
-0.332328268147535,0.379907669534102
-0.323857435659152,0.371996420804943
-0.315604386840719,0.364215918480663
-0.307562971523208,0.356565052993785
-0.299727120251592,0.34904255469897
-0.29209085261804,0.341647008483551
-0.284648284702135,0.33437686789486
-0.277393635638715,0.327230468729253
-0.270321233340625,0.320206042038623
-0.263425519409166,0.313301726520371
-0.256701053269547,0.306515580266296
-0.250142515572059,0.299845591854529
-0.243744710902266,0.293289690776436
-0.23750256984515,0.286845757197375
-0.231411150449114,0.280511631056292
-0.225465639135964,0.274285120514418
-0.21966135110271,0.268164009767764
-0.213993730260197,0.262146066241873
-0.208458348752365,0.256229047190279
-0.203050906098389,0.250410705720513
-0.197767227998158,0.244688796273296
-0.192603264839508,0.239061079581833
-0.187555089943536,0.233525327138959
-0.182618897582038,0.228079325200273
-0.177791000798856,0.222720878351507
-0.173067829064636,0.217447812668123
-0.168445925792201,0.212257978494686
-0.163921945737545,0.207149252870858
-0.159492652309284,0.202119541630064
-0.155154914807327,0.197166781195871
-0.15090570560954,0.192288940100102
-0.146742097323312,0.187484020245548
-0.142661259917158,0.182750057934982
-0.138660457845814,0.178085124686982
-0.134737047180771,0.173487327857836
-0.130888472756731,0.168954811087648
-0.127112265343152,0.164485754587528
-0.123406038848841,0.160078375283641
-0.119767487566433,0.155730926832736
-0.116194383462573,0.151441699522717
-0.112684573518705,0.147209020070789
-0.109235977126545,0.143031251330706
-0.105846583541529,0.13890679191974
-0.102514449396907,0.134834075775092
-0.0992376962804926,0.13081157164865
-0.0960145083755841,0.1268377825482
-0.0928431301670745,0.122911245132489
-0.0897218642133545,0.119030529066848
-0.0866490689842413,0.115194236345457
-0.0836231567648451,0.111401000585735
-0.0806425916250008,0.107649486299816
-0.0777058874536542,0.103938388147555
-0.0748116060573834,0.100266430175056
-0.0719583553220563,0.0966323650422612
-0.0691447874364804,0.0930349732428078
-0.0663695971767765,0.0894730623189306
-0.0636315202501044,0.0859454660739152
-0.0609293316962879,0.0824510437842749
-0.0582618443458269,0.0789886794135728
-0.055627907332727,0.0755572808295401
-0.0530264046605493,0.0721557790259299
-0.0504562538200591,0.0687831273503453
-0.0479164044568359,0.0654383007390599
-0.045405837087207,0.0621202949597364
-0.0429235618608706,0.0588281258627323
-0.0404686173685846,0.0555608286415984
-0.0380400694933145,0.052317457103206
-0.035637010303255,0.0490970829478723
-0.0332585569851659,0.0458987950596903
-0.030903850816491,0.0427216988072612
-0.0285720561747626,0.039564915354855
-0.0262623595828235,0.0364275809840175
-0.0239739687884397,0.033308846425569
-0.0217061118769089,0.0302078762018174
-0.0194580364153107,0.0271238479788663
-0.0172290086270803,0.0240559519287441
-0.0150183125956293,0.0210033901010944
-0.0128252494957722,0.0179653758041345
-0.0106491368517579,0.0149411329945326
-0.00848930782074407,0.0119298956758121
-0.00634511050058847,0.0089309073049073
-0.00421590726086891,0.00594342020645934
-0.0021010740960815,0.00296669499431677
-1.82501207360665e-08,0
0.00208791363978433,0.00295738929270631
0.00416325362808909,0.0059061908071895
0.00622659553004848,0.00884711642815596
0.00827850422158407,0.0117808725510375
0.0103195344232895,0.014708160627132
0.0123502312185516,0.0176296777049924
0.0143711305566993,0.0205461169688015
0.0163827597419446,0.0234581682740945
0.0183856379088541,0.0263665186815834
0.0203802764850619,0.0292718529895754
0.0223671796419095,0.0321748542656742
0.0243468447336777,0.0350762043783213
0.0263197627260471,0.037976584528851
0.0282864186144054,0.0408766757846845
0.0302472918325982,0.0437771596143234
0.0322028566526971,0.0466787184248248
0.0341535825763401,0.049582036102416
0.0360999347181828,0.0524877985569691
0.0380423741819762,0.0553966942710335
0.039981358429772,0.058309414854169
0.0419173416447391,0.0612266556033059
0.0438507750880576,0.0641491160699021
0.0457821074503403,0.0670775006346959
0.0477117851980182,0.0700125190908239
0.0496402529151073,0.072954887236156
0.0515679536407647,0.0759053274756762
0.053495329203022,0.0788645694347793
0.0554228205490722,0.0818333505843966
0.0573508680724729,0.0848124168788381
0.0592799119376116,0.0878025234073363
0.0612103924017678,0.0908044350602478
0.0631427501350886,0.0938189272109311
0.0650774265387834,0.0968467864143432
0.0670148640618276,0.0998888111234406
0.0689555065164451,0.102945812424489
0.070899799392634,0.106018614792441
0.0728481901719708,0.109108056867588
0.0748011286409208,0.112214992254694
0.0767590672038602,0.11534029034593
0.0787224611959958,0.11848483716891
0.0806917691963491,0.121649536261209
0.082667453340948,0.124835309572804
0.0846499796363497,0.128043098397901
0.0866398182735844,0.131273864337687
0.0886374439425938,0.134528590295612
0.0906433361471985,0.137808281506821
0.0926579795205987,0.141113966603477
0.094681864141383,0.144446698717731
0.0967154858499721,0.147807556624182
0.0987593465653887,0.151197645923732
0.100813954602198,0.154618100270808
0.10287982498741,0.158070082645991
0.104957479777083,0.161554786676174
0.107047448372302,0.165073438004428
0.109150267834148,0.168627295711832
0.111266483197189,0.172217653793613
0.113396647780961,0.175845842691984
0.115541323498794,0.179513230888176
0.117701081163272,0.183221226556211
0.119876500787484,0.186971279281034
0.122068171881127,0.190764881843711
0.124276693740383,0.194603572076432
0.126502675730353,0.198488934790167
0.128746737558697,0.202422603777842
0.131009509538931,0.206406263895956
0.133291632841683,0.210441653227651
0.13559375973199,0.214530565330216
0.137916553790505,0.218674851570082
0.140260690116258,0.222876423548372
0.142626855508335,0.227137255620043
0.145015748623575,0.231459387509677
0.147428080107082,0.235844927026918
0.14986457269199,0.240296052884509
0.152325961264588,0.244815017621792
0.154812992890497,0.249404150636436
0.157326426797176,0.254065861327004
0.159867034307576,0.258802642348797
0.162435598719245,0.263617072985204
0.165032915122665,0.268511822636503
0.167659790152027,0.273489654427763
0.170317041660998,0.278553428937103
0.173005498315401,0.283706108045157
0.175725999093981,0.288950758906056
0.178479392687665,0.29429055803968
0.181266536786931,0.299728795544249
0.184088297245983,0.305268879427573
0.186945547111542,0.310914340054419
0.189839165503064,0.316668834706452
0.192770036330144,0.322536152250168
0.195739046831827,0.32852021790696
0.198747085921349,0.334625098118137
0.201795042318686,0.340855005496198
0.20488380245205,0.34721430385199
0.20801424810819,0.353707513285573
0.211187253810082,0.360339315326594
0.214403683899265,0.367114558107804
0.217664389298756,0.374038261553001
0.220970203931154,0.381115622558089
0.224321940765263,0.388352020141272
0.227720387463308,0.3957530205354
0.231166301599612,0.403324382192444
0.234660405420551,0.411072060666752
0.238203380114594,0.419002213340335
0.241795859560455,0.427121203949831
0.245438423520764,0.43543560687114
0.249131590248279,0.443952211113936
0.252875808471585,0.452678023974486
0.256671448727464,0.461620274291403
0.260518794007744,0.470786415245256
0.264418029689521,0.480184126639388
0.268369232719195,0.489821316595942
0.272372360022896,0.499706122598015
0.276427236118596,0.509846911806275
0.28053353990859,0.520252280576173
0.284690790635129,0.530931053100421
0.288898332986819,0.541892279100607
0.293155321349038,0.553145230491942
0.297460703197999,0.564699396946198
0.301813201645347,0.576564480280124
0.306211297148114,0.588750387600039
0.310653208407604,0.601267223138058
0.315136872490183,0.614125278721612
0.319659924212913,0.627335022825508
0.324219674847415,0.640907088164987
0.328813090206099,0.654852257798838
0.333436768185776,0.669181449723767
0.338086915854449,0.68390569995463
0.342759326177577,0.69903614409985
0.347449354489949,0.714583997456972
0.352151894828379,0.730560533669744
0.356861356248279,0.746977062004956
0.361571639253599,0.763844903324192
0.366276112474375,0.781175364842206
0.370967589728846,0.79897971377942
0.375638307607668,0.817269150030558
0.380279903715928,0.836054777984157
0.384883395704371,0.855347577638301
0.389439161214362,0.875158375165697
0.393936918851789,0.895497813086066
0.398365710293288,0.916376320205162
0.402713883614252,0.937804081477384
0.406969077912102,0.959791007942787
0.411118209280885,0.982346706879255
0.41514745817459,1.00548045229659
0.419042258177343,1.02920115588174
0.422787286179238,1.05351733848346
0.426366453937654,1.07843710220053
0.429762900985945,1.10396810311162
0.432958988835107,1.13011752465617
0.43593629639967,1.15689205164642
0.438675616567445,1.18429784486036
0.441156953823884,1.21234051613538
0.443359522836436,1.24102510385318
0.445261747902175,1.27035604867847
0.446841263163743,1.30033716938815
0.448074913503927,1.33097163860424
0.448938756038265,1.36226195822312
0.449408062137581,1.39420993431664
0.449457319928305,1.42681665126625
0.449060237237421,1.46008244488169
0.448189744970749,1.4940068742486
0.446818000937574,1.5285886920467
0.44491639416119,1.56382581308087
0.4424555497432,1.59971528077118
0.439405334379306,1.63625323135544
0.435734862655275,1.6734348555681
0.4314125042837,1.71125435757278
0.426405892474681,1.74970491094135
0.420681933666414,1.78877861149144
0.414206818874785,1.8284664268152
0.406946036954031,1.8687581423554
0.398864390093413,1.90964230391093
0.389926011907283,1.95110615648196
0.380094388507907,1.9931355793954
0.369332382981697,2.03571501768457
0.357602263719947,2.07882740973304
0.344865737084624,2.12245411123103
0.331083984917884,2.16657481553501
0.316217707430661,2.21116747056645
0.300227172030476,2.25620819243476
0.283072268671163,2.30167117602273
0.264712572327152,2.34752860283014
0.245107413211648,2.39375054643348
0.224215955370952,2.44030487598669
0.201997284295605,2.48715715826003
0.17841050419213,2.53427055879131
0.153414845556127,2.58160574280711
0.126969783677213,2.62912077665907
0.0990351686879044,2.67677103061418
0.0695713677406257,2.72450908393615
0.0385394198585701,2.77228463329784
0.00590120395563783,2.82004440567158
-0.0283803795430878,2.86773207695395
-0.064341213127414,2.91528819769372
-0.102015752416309,2.96265012740383
-0.141436802014172,3.00975197905027
-0.182635276993649,3.05652457541906
-0.225639950140318,3.10289541916612
-0.270477185266069,3.14878867845047
-0.317170657091204,3.19412519013587
-0.365741058410357,3.23882248261718
-0.416205795494422,3.28279482037997
-0.468578672939298,3.32595327243397
-0.522869569451293,3.36820580676584
-0.579084106356797,3.40945741293175
-0.637223310938024,3.44961025485082
-0.697283277023742,3.48856385576088
-0.7592548256001,3.52621531715536
-0.823123168546495,3.562459573329
-0.888867578939199,3.59718968291761
-0.95646107169386,3.63029715851961
-1.02587009862903,3.66167233513289
-1.0970542623178,3.69120477772759
-1.16996605334353,3.71878372780479
-1.24455061577847,3.74429858826363
-1.3207455458497,3.76763944531842
-1.39848072883479,3.78869762557859
-1.47767821922915,3.80736628573455
-1.55825216913723,3.82354103159102
-1.64010880965332,3.83712056246841
-1.72314648970427,3.8480073362654
-1.80725577642284,3.8561082497578
-1.89231962060081,3.86133532801788
-1.97821359013638,3.86360641619326
-2.06480617364248,3.86284586630479
-2.15195915552729,3.85898521122937
-2.2395280629056,3.85196381764551
-2.3273626836637,3.84172950945655
-2.41530765389701,3.82823915308554
-2.5032031117921,3.81145919607081
-2.59088541385468,3.79136615059578
-2.67818790822164,3.76794701396483
-2.76494175866559,3.74119961859466
-2.85097681183449,3.71113290482289
-2.93612249929847,3.6777671107362
-3.02020876512601,3.64113387427473
-3.10306700901372,3.60127624405955
-3.18453103446679,3.55824859669158
-3.26443799119358,3.51211645965561
-3.34262930074993,3.46295624039973
-3.41895155455569,3.41085486361476
-3.49325737370911,3.35590932017435
-3.56540622054096,3.29822613257842
-3.63526515256641,3.23792074303615
-3.70270951039417,3.17511683149757
-3.76762353221478,3.10994557196676
-3.8299008886866,3.04254483628021
-3.88944513333863,2.9730583551934
-3.9461700649785,2.90163484707408

